Stability of large periodic solutions of Klein-Gordon near a homoclinic orbit

We consider a Klein-Gordon equation (KG) on a Riemannian compact surface, for which the flow lets invariant the two dimensional space the solutions independent of the space variable. It turns out that in this invariant space, there is a homoclinic orbit to the origin, and a family of periodic solutions inside the loops of the homoclinic orbit. In this paper we study the stability of these periodic orbits under the (KG) flow, i.e. when turning on the nonlinear interaction with the non stationary modes. By a shadowing method, we prove that around the periodic orbits, solutions stay close to them during a time of order $(\log a)^2$, where $a$ is the distance between the periodic orbit considered and the homoclinic orbit.

==> Linearise_h.pdf_tex <==
%% Creator: Inkscape 0.48.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Linearise_h.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{379.61370003bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.40326333)%
    \put(0,0){\includegraphics[width=\unitlength]{Linearise_h.pdf}}%
    \put(0.87587724,0.10735519){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$a_0$}}}%
    \put(-0.00172896,0.02406315){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$b_0$}}}%
    \put(0.14968663,0.35278385){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$||(a_1,b_1,...,a_n,b_n,...)||$}}}%
    \put(0.60550304,0.27624011){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{plane $\{X=SX\}$}}}%
    \put(0.6774886,0.05338407){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\rho(0)$}}}%
    \put(0.66267614,0.14120677){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\sigma(0)$}}}%
    \put(0.35961452,0.16144525){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{K}_0$}}}%
  \end{picture}%
\endgroup%


==> Schema_strategie.pdf_tex <==
%% Creator: Inkscape 0.48.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Schema_strategie.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{527.98510105bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.5508086)%
    \put(0,0){\includegraphics[width=\unitlength]{Schema_strategie.pdf}}%
    \put(0.25938447,0.31898273){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t^\star=\frac{1}{\eps}$}}}%
    \put(0.48878589,0.36997274){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t=t_\eps$}}}%
    \put(0.43849526,0.05536508){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h$}}}%
    \put(0.63774494,0.26046174){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h$}}}%
    \put(0.72485482,0.34901112){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Z+h\in W^{cs}$}}}%
    \put(0.329636,0.44049335){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\tilde{X}\in W^c$}}}%
    \put(0.87607363,0.2007272){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$a_0$}}}%
    \put(-0.00061735,0.09248451){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$b_0$}}}%
    \put(0.18905834,0.53242177){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(a_1,b_1,...,a_n,b_n,...)$ (schematic)}}}%
    \put(0.46538532,0.10318826){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\underline{here all is $\delta$-close to 0} }}}%
    \put(0.52814296,0.32963568){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\leq\frac{C}{\eps}e^{-rt}$ }}}%
    \put(0.52820156,0.28169345){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\leq C\eps^2$}}}%
  \end{picture}%
\endgroup%

